Quadrature-Free Polytopic Discontinuous Galerkin Methods for Transport Problems

In this article we consider the application of Euler's homogeneous function theorem together with Stokes' theorem to exactly integrate families of polynomial spaces over general polygonal and polyhedral (polytopic) domains in two- and three-dimensions, respectively. This approach allows for the integrals to be evaluated based on only computing the values of the integrand and its derivatives at the vertices of the polytopic domain, without the need to construct a sub-tessellation of the underlying domain of interest. Here, we present a detailed analysis of the computational complexity of the proposed algorithm and show that this depends on three key factors: the ambient dimension of the underlying polytopic domain; the size of the requested polynomial space to be integrated; and the size of a directed graph related to the polytopic domain. This general approach is then employed to compute the volume integrals arising within the discontinuous Galerkin finite element approximation of the linear transport equation. Numerical experiments are presented which highlight the efficiency of the proposed algorithm when compared to standard quadrature approaches defined on a sub-tessellation of the polytopic elements.

==> data/monomial_times_2d/monomial_timings_n05.csv <==
p, t_quad, t_qfree
2, 6.4100E-06, 8.2900E-06
4, 3.5950E-05, 1.8410E-05
8, 3.2179E-04, 5.0520E-05
16, 3.8281E-03, 1.6248E-04
32, 5.6073E-02, 5.8356E-04


==> data/monomial_times_2d/monomial_timings_n16.csv <==
p, t_quad, t_qfree
2, 2.6760E-05, 2.5350E-05
4, 1.6100E-04, 5.6760E-05
8, 1.4376E-03, 1.5458E-04
16, 1.7113E-02, 5.0453E-04
32, 2.5832E-01, 1.8133E-03


==> data/monomial_times_2d/monomial_timings_p04.csv <==
n, t_quad, t_qfree
5, 3.5950E-05, 1.8410E-05
6, 4.8760E-05, 2.2530E-05
7, 5.9600E-05, 2.4700E-05
8, 7.0730E-05, 2.8500E-05
9, 8.2160E-05, 3.1650E-05
10, 9.2290E-05, 3.5690E-05
11, 1.0504E-04, 3.9190E-05
12, 1.1618E-04, 4.2620E-05
13, 1.2715E-04, 4.5390E-05
14, 1.3865E-04, 5.0530E-05
15, 1.5083E-04, 5.2170E-05
16, 1.6100E-04, 5.6760E-05


==> data/monomial_times_2d/monomial_timings_p32.csv <==
n, t_quad, t_qfree
5, 5.6073E-02, 5.8356E-04
6, 7.5157E-02, 6.8409E-04
7, 9.1711E-02, 7.9632E-04
8, 1.1139E-01, 9.0968E-04
9, 1.3017E-01, 1.0216E-03
10, 1.4829E-01, 1.1342E-03
11, 1.6671E-01, 1.2484E-03
12, 1.8398E-01, 1.3615E-03
13, 2.0332E-01, 1.4734E-03
14, 2.2031E-01, 1.5857E-03
15, 2.3928E-01, 1.7000E-03
16, 2.5832E-01, 1.8133E-03


==> data/transport_assembly_times_2d/transport_assembly_2d_qfree_64_p_4.csv <==
quad_free_mode, n_sides, pmax, no_dofs, integral_timer, volume_assembly_timer, face_assembly_timer
volume,  3,  4,      15, 1.7843E-06, 9.0586E-06, 1.2818E-05
volume,  4,  4,      15, 2.5351E-06, 9.6628E-06, 1.6309E-05
volume,  5,  4,      15, 2.7672E-06, 1.0106E-05, 3.1899E-05
volume,  6,  4,      15, 2.8790E-06, 1.0105E-05, 3.5507E-05
volume,  7,  4,      15, 3.9612E-06, 1.1127E-05, 2.6877E-05
volume,  8,  4,      15, 4.7313E-06, 1.2454E-05, 4.2302E-05
volume,  9,  4,      15, 5.8836E-06, 1.3613E-05, 6.1673E-05
volume, 10,  4,      15, 4.3093E-06, 1.1557E-05, 5.0078E-05
volume, 11,  4,      15, 5.6327E-06, 1.2643E-05, 5.6014E-05
volume, 12,  4,      15, 5.1504E-06, 1.2184E-05, 4.4530E-05
volume, 13,  4,      15, 6.5167E-06, 1.3697E-05, 8.8416E-05
volume, 14,  4,      15, 6.2038E-06, 1.3257E-05, 6.4907E-05
volume, 15,  4,      15, 6.4017E-06, 1.3312E-05, 5.5006E-05
volume, 16,  4,      15, 7.6390E-06, 1.4589E-05, 5.7725E-05
volume, 17,  4,      15, 8.3122E-06, 1.5410E-05, 6.1826E-05
volume, 18,  4,      15, 8.4657E-06, 1.5688E-05, 6.7692E-05
volume, 19,  4,      15, 8.3803E-06, 1.5619E-05, 8.4823E-05
volume, 20,  4,      15, 8.8172E-06, 1.5972E-05, 7.3556E-05
volume, 21,  4,      15, 1.0093E-05, 1.7020E-05, 7.7647E-05
volume, 22,  4,      15, 9.8935E-06, 1.6901E-05, 1.0721E-04
volume, 23,  4,      15, 1.0718E-05, 1.7687E-05, 8.1206E-05
volume, 24,  4,      15, 1.0024E-05, 1.6922E-05, 8.4811E-05
volume, 25,  4,      15, 1.1216E-05, 1.8093E-05, 8.8272E-05
volume, 26,  4,      15, 1.1329E-05, 1.8323E-05, 9.2435E-05
volume, 27,  4,      15, 1.2137E-05, 1.9747E-05, 1.0162E-04
volume, 28,  4,      15, 1.2399E-05, 1.9338E-05, 1.0149E-04
volume, 29,  4,      15, 1.2864E-05, 1.9810E-05, 1.0446E-04
volume, 30,  4,      15, 1.2892E-05, 1.9805E-05, 1.0670E-04
volume, 31,  4,      15, 1.4218E-05, 2.1468E-05, 1.1145E-04
volume, 32,  4,      15, 1.3977E-05, 2.1634E-05, 1.1634E-04
volume, 33,  4,      15, 1.5363E-05, 2.2551E-05, 1.3881E-04
volume, 34,  4,      15, 1.4441E-05, 2.1664E-05, 1.2281E-04
volume, 35,  4,      15, 1.5036E-05, 2.2020E-05, 1.2549E-04
volume, 36,  4,      15, 1.5700E-05, 2.2913E-05, 1.4094E-04
volume, 37,  4,      15, 1.5771E-05, 2.3108E-05, 1.3069E-04
volume, 38,  4,      15, 1.6812E-05, 2.3991E-05, 1.3675E-04
volume, 39,  4,      15, 1.7352E-05, 2.4945E-05, 1.4038E-04
volume, 40,  4,      15, 1.7817E-05, 2.4973E-05, 1.8894E-04
volume, 41,  4,      15, 1.8605E-05, 2.5864E-05, 2.5457E-04
volume, 42,  4,      15, 2.0330E-05, 2.7418E-05, 1.5124E-04
volume, 43,  4,      15, 1.7783E-05, 2.4806E-05, 1.6575E-04
volume, 44,  4,      15, 2.0013E-05, 2.7245E-05, 1.7505E-04
volume, 45,  4,      15, 2.1549E-05, 2.8528E-05, 1.7267E-04
volume, 46,  4,      15, 1.9414E-05, 2.6621E-05, 1.6137E-04
volume, 47,  4,      15, 2.0218E-05, 2.7296E-05, 1.7997E-04
volume, 48,  4,      15, 2.0070E-05, 2.7344E-05, 1.8138E-04
volume, 49,  4,      15, 2.1449E-05, 2.8446E-05, 1.8281E-04
volume, 50,  4,      15, 2.3289E-05, 3.0337E-05, 2.1978E-04
volume, 51,  4,      15, 2.1420E-05, 2.8331E-05, 1.8574E-04
volume, 52,  4,      15, 2.3178E-05, 3.0341E-05, 1.9683E-04
volume, 53,  4,      15, 2.3289E-05, 3.0732E-05, 1.9016E-04
volume, 54,  4,      15, 2.5350E-05, 3.2498E-05, 2.0261E-04
volume, 55,  4,      15, 2.3829E-05, 3.0973E-05, 2.2021E-04
volume, 56,  4,      15, 2.5084E-05, 3.2108E-05, 2.7067E-04
volume, 57,  4,      15, 2.3775E-05, 3.0797E-05, 2.0124E-04
volume, 58,  4,      15, 2.4208E-05, 3.1141E-05, 2.0003E-04
volume, 59,  4,      15, 2.5273E-05, 3.2264E-05, 2.1792E-04
volume, 60,  4,      15, 2.4636E-05, 3.1504E-05, 2.0849E-04
volume, 61,  4,      15, 2.5422E-05, 3.2385E-05, 2.1148E-04
volume, 62,  4,      15, 2.6619E-05, 3.3674E-05, 2.1888E-04
volume, 63,  4,      15, 2.6962E-05, 3.3894E-05, 2.3259E-04
volume, 64,  4,      15, 2.7050E-05, 3.4046E-05, 2.5133E-04

==> data/transport_assembly_times_2d/transport_assembly_2d_qfree_pruned.csv <==
quad_free_mode, n_sides, pmax, no_dofs, integral_timer, volume_assembly_timer, face_assembly_timer
  volp,  3,  8,      45, 2.7215E-06, 1.3115E-04, 1.1454E-04
  volp,  4,  8,      45, 4.8301E-06, 1.3043E-04, 1.2807E-04
  volp,  5,  8,      45, 5.2112E-06, 1.3930E-04, 1.6770E-04
  volp,  6,  8,      45, 6.4409E-06, 1.3421E-04, 2.1861E-04
  volp,  7,  8,      45, 7.6040E-06, 1.3427E-04, 2.2642E-04
  volp,  8,  8,      45, 9.6486E-06, 1.3570E-04, 2.6330E-04
  volp,  9,  8,      45, 1.0173E-05, 1.3720E-04, 2.9195E-04
  volp, 10,  8,      45, 1.1461E-05, 1.3747E-04, 3.2979E-04
  volp, 11,  8,      45, 1.4444E-05, 1.4497E-04, 3.9443E-04
  volp, 12,  8,      45, 1.4405E-05, 1.4107E-04, 4.0882E-04
  volp, 13,  8,      45, 1.5880E-05, 1.4147E-04, 4.0910E-04
  volp, 14,  8,      45, 1.8429E-05, 1.4570E-04, 4.4298E-04
  volp, 15,  8,      45, 1.7901E-05, 1.4524E-04, 5.0107E-04
  volp, 16,  8,      45, 2.0009E-05, 1.4638E-04, 5.1853E-04

==> data/transport_assembly_times_2d/transport_assembly_2d_qfree_pruned_64_p_3.csv <==
quad_free_mode, n_sides, pmax, no_dofs, integral_timer, volume_assembly_timer, face_assembly_timer
  volp,  3,  3,      10, 7.5879E-07, 3.5750E-06, 7.4860E-06
  volp,  4,  3,      10, 1.0789E-06, 3.9079E-06, 9.1480E-06
  volp,  5,  3,      10, 1.5673E-06, 4.4203E-06, 1.1529E-05
  volp,  6,  3,      10, 1.5627E-06, 4.4855E-06, 1.3684E-05
  volp,  7,  3,      10, 2.4432E-06, 5.1903E-06, 1.5732E-05
  volp,  8,  3,      10, 2.6717E-06, 5.3404E-06, 1.7003E-05
  volp,  9,  3,      10, 2.4045E-06, 5.1568E-06, 1.9427E-05
  volp, 10,  3,      10, 2.6601E-06, 5.3344E-06, 2.0685E-05
  volp, 11,  3,      10, 3.3788E-06, 6.0840E-06, 2.3296E-05
  volp, 12,  3,      10, 3.9593E-06, 6.7379E-06, 2.4500E-05
  volp, 13,  3,      10, 4.5391E-06, 7.4866E-06, 2.6775E-05
  volp, 14,  3,      10, 3.8531E-06, 6.5046E-06, 2.8606E-05
  volp, 15,  3,      10, 5.2280E-06, 7.9245E-06, 3.0670E-05
  volp, 16,  3,      10, 5.4705E-06, 8.1426E-06, 3.1519E-05
  volp, 17,  3,      10, 5.8850E-06, 8.5591E-06, 3.3082E-05
  volp, 18,  3,      10, 5.6996E-06, 8.3850E-06, 3.4672E-05
  volp, 19,  3,      10, 5.1175E-06, 7.8406E-06, 3.6281E-05
  volp, 20,  3,      10, 5.4672E-06, 8.1617E-06, 3.9155E-05
  volp, 21,  3,      10, 5.6789E-06, 8.3727E-06, 3.9944E-05
  volp, 22,  3,      10, 9.3811E-06, 1.2058E-05, 5.8173E-05
  volp, 23,  3,      10, 6.6756E-06, 9.7033E-06, 7.1367E-05
  volp, 24,  3,      10, 1.0582E-05, 1.3318E-05, 4.4853E-05
  volp, 25,  3,      10, 7.0983E-06, 9.9383E-06, 4.7121E-05
  volp, 26,  3,      10, 7.6836E-06, 1.0462E-05, 4.8471E-05
  volp, 27,  3,      10, 7.7046E-06, 1.0375E-05, 5.0277E-05
  volp, 28,  3,      10, 7.3965E-06, 1.0096E-05, 5.2561E-05
  volp, 29,  3,      10, 8.1676E-06, 1.0866E-05, 5.4248E-05
  volp, 30,  3,      10, 1.1177E-05, 1.3814E-05, 5.5880E-05
  volp, 31,  3,      10, 9.1998E-06, 1.1830E-05, 5.7637E-05
  volp, 32,  3,      10, 9.0896E-06, 1.1791E-05, 5.8670E-05
  volp, 33,  3,      10, 9.1390E-06, 1.1963E-05, 6.1960E-05
  volp, 34,  3,      10, 1.0425E-05, 1.3106E-05, 7.6481E-05
  volp, 35,  3,      10, 1.0115E-05, 1.2740E-05, 7.6973E-05
  volp, 36,  3,      10, 9.7157E-06, 1.2388E-05, 8.0584E-05
  volp, 37,  3,      10, 1.0903E-05, 1.3588E-05, 6.9085E-05
  volp, 38,  3,      10, 1.1811E-05, 1.4506E-05, 7.0791E-05
  volp, 39,  3,      10, 1.0282E-05, 1.2956E-05, 7.0357E-05
  volp, 40,  3,      10, 1.1314E-05, 1.4006E-05, 7.4246E-05
  volp, 41,  3,      10, 1.6805E-05, 1.9571E-05, 7.7579E-05
  volp, 42,  3,      10, 1.2495E-05, 1.5085E-05, 7.5953E-05
  volp, 43,  3,      10, 1.1404E-05, 1.4041E-05, 7.7442E-05
  volp, 44,  3,      10, 1.1802E-05, 1.4438E-05, 7.9153E-05
  volp, 45,  3,      10, 1.2308E-05, 1.4984E-05, 8.2952E-05
  volp, 46,  3,      10, 1.2351E-05, 1.4988E-05, 8.5085E-05
  volp, 47,  3,      10, 1.3969E-05, 1.6623E-05, 8.6182E-05
  volp, 48,  3,      10, 1.2663E-05, 1.5317E-05, 8.9305E-05
  volp, 49,  3,      10, 1.2736E-05, 1.5595E-05, 9.9905E-05
  volp, 50,  3,      10, 1.4468E-05, 1.7145E-05, 9.1159E-05
  volp, 51,  3,      10, 1.5359E-05, 1.8106E-05, 1.0587E-04
  volp, 52,  3,      10, 1.5835E-05, 1.8485E-05, 1.1050E-04
  volp, 53,  3,      10, 1.4653E-05, 1.7362E-05, 9.3387E-05
  volp, 54,  3,      10, 1.4279E-05, 1.6890E-05, 1.2405E-04
  volp, 55,  3,      10, 1.4358E-05, 1.6942E-05, 9.7579E-05
  volp, 56,  3,      10, 1.4704E-05, 1.7286E-05, 9.9979E-05
  volp, 57,  3,      10, 1.5551E-05, 1.8135E-05, 1.0232E-04
  volp, 58,  3,      10, 1.5664E-05, 1.8272E-05, 1.0354E-04
  volp, 59,  3,      10, 1.5694E-05, 1.8385E-05, 1.0718E-04
  volp, 60,  3,      10, 1.5552E-05, 1.8145E-05, 1.1181E-04
  volp, 61,  3,      10, 1.5930E-05, 1.8544E-05, 1.2276E-04
  volp, 62,  3,      10, 1.6130E-05, 1.8706E-05, 1.0950E-04
  volp, 63,  3,      10, 1.6258E-05, 1.8892E-05, 1.1235E-04
  volp, 64,  3,      10, 1.7038E-05, 1.9650E-05, 1.1647E-04

==> data/transport_assembly_times_2d/transport_assembly_2d_qfree_pruned_64_p_4.csv <==
quad_free_mode, n_sides, pmax, no_dofs, integral_timer, volume_assembly_timer, face_assembly_timer
  volp,  3,  4,      15, 9.5353E-07, 8.3203E-06, 1.2608E-05
  volp,  4,  4,      15, 2.1267E-06, 9.2545E-06, 1.6107E-05
  volp,  5,  4,      15, 1.7528E-06, 8.8737E-06, 4.4727E-05
  volp,  6,  4,      15, 2.5563E-06, 1.0231E-05, 2.3488E-05
  volp,  7,  4,      15, 2.5928E-06, 9.7557E-06, 4.0792E-05
  volp,  8,  4,      15, 3.8991E-06, 1.1057E-05, 4.2273E-05
  volp,  9,  4,      15, 3.4240E-06, 1.0459E-05, 3.4458E-05
  volp, 10,  4,      15, 4.7832E-06, 1.1759E-05, 3.7869E-05
  volp, 11,  4,      15, 4.1658E-06, 1.1408E-05, 5.3776E-05
  volp, 12,  4,      15, 4.5462E-06, 1.1534E-05, 5.6176E-05
  volp, 13,  4,      15, 5.0202E-06, 1.2089E-05, 4.8911E-05
  volp, 14,  4,      15, 5.6322E-06, 1.2554E-05, 6.3199E-05
  volp, 15,  4,      15, 5.7215E-06, 1.2551E-05, 5.5589E-05
  volp, 16,  4,      15, 6.1822E-06, 1.3040E-05, 6.9996E-05
  volp, 17,  4,      15, 6.5242E-06, 1.3761E-05, 7.3799E-05
  volp, 18,  4,      15, 7.4496E-06, 1.4908E-05, 8.9590E-05
  volp, 19,  4,      15, 8.0107E-06, 1.4869E-05, 1.3653E-04
  volp, 20,  4,      15, 7.6402E-06, 1.4600E-05, 7.3969E-05
  volp, 21,  4,      15, 7.9648E-06, 1.5047E-05, 8.9968E-05
  volp, 22,  4,      15, 9.2885E-06, 1.6156E-05, 9.2640E-05
  volp, 23,  4,      15, 8.8661E-06, 1.5635E-05, 8.1804E-05
  volp, 24,  4,      15, 9.0843E-06, 1.5893E-05, 9.7436E-05
  volp, 25,  4,      15, 9.7252E-06, 1.6585E-05, 8.8497E-05
  volp, 26,  4,      15, 1.0306E-05, 1.7205E-05, 1.0481E-04
  volp, 27,  4,      15, 1.1844E-05, 1.9023E-05, 9.8560E-05
  volp, 28,  4,      15, 1.1127E-05, 1.8134E-05, 1.3053E-04
  volp, 29,  4,      15, 1.1799E-05, 1.8780E-05, 1.1722E-04
  volp, 30,  4,      15, 1.1898E-05, 1.8688E-05, 1.1942E-04
  volp, 31,  4,      15, 1.3458E-05, 2.1085E-05, 1.1215E-04
  volp, 32,  4,      15, 1.2300E-05, 1.9153E-05, 1.1203E-04
  volp, 33,  4,      15, 1.2831E-05, 1.9719E-05, 1.2066E-04
  volp, 34,  4,      15, 1.3330E-05, 2.0230E-05, 1.1935E-04
  volp, 35,  4,      15, 1.4379E-05, 2.2963E-05, 1.2373E-04
  volp, 36,  4,      15, 1.4827E-05, 2.1814E-05, 1.3643E-04
  volp, 37,  4,      15, 1.5581E-05, 2.2646E-05, 1.3431E-04
  volp, 38,  4,      15, 1.5062E-05, 2.1899E-05, 1.6368E-04
  volp, 39,  4,      15, 1.5517E-05, 2.2903E-05, 1.7667E-04
  volp, 40,  4,      15, 1.7035E-05, 2.4180E-05, 1.5671E-04
  volp, 41,  4,      15, 1.7267E-05, 2.4398E-05, 1.6125E-04
  volp, 42,  4,      15, 1.7271E-05, 2.4463E-05, 1.7677E-04
  volp, 43,  4,      15, 1.7274E-05, 2.4377E-05, 1.6928E-04
  volp, 44,  4,      15, 2.1421E-05, 2.8676E-05, 1.5817E-04
  volp, 45,  4,      15, 1.7405E-05, 2.4573E-05, 1.7976E-04
  volp, 46,  4,      15, 1.9100E-05, 2.6173E-05, 1.5989E-04
  volp, 47,  4,      15, 1.8688E-05, 2.5794E-05, 1.7807E-04
  volp, 48,  4,      15, 1.9412E-05, 2.6404E-05, 1.7074E-04
  volp, 49,  4,      15, 1.8713E-05, 2.5557E-05, 2.1065E-04
  volp, 50,  4,      15, 2.1699E-05, 2.8635E-05, 2.2123E-04
  volp, 51,  4,      15, 1.9829E-05, 2.6637E-05, 1.7795E-04
  volp, 52,  4,      15, 2.0819E-05, 2.7820E-05, 2.0012E-04
  volp, 53,  4,      15, 2.2027E-05, 2.8954E-05, 2.3085E-04
  volp, 54,  4,      15, 2.1524E-05, 2.8581E-05, 1.9342E-04
  volp, 55,  4,      15, 2.1985E-05, 2.9181E-05, 1.9797E-04
  volp, 56,  4,      15, 2.1828E-05, 2.8666E-05, 2.1164E-04
  volp, 57,  4,      15, 2.2858E-05, 3.0004E-05, 5.0588E-04
  volp, 58,  4,      15, 2.2147E-05, 2.8929E-05, 2.1533E-04
  volp, 59,  4,      15, 2.2898E-05, 2.9655E-05, 2.0444E-04
  volp, 60,  4,      15, 2.3768E-05, 3.0624E-05, 2.2188E-04
  volp, 61,  4,      15, 2.3565E-05, 3.0313E-05, 2.2267E-04
  volp, 62,  4,      15, 2.4607E-05, 3.1488E-05, 2.1555E-04
  volp, 63,  4,      15, 2.4070E-05, 3.0992E-05, 2.3193E-04
  volp, 64,  4,      15, 2.4460E-05, 3.1317E-05, 2.2625E-04

==> data/transport_assembly_times_2d/transport_assembly_2d_qfree_pruned_64_p_8.csv <==
quad_free_mode, n_sides, pmax, no_dofs, integral_timer, volume_assembly_timer, face_assembly_timer
  volp,3,8,45,0.0000045913,0.00013235,0.00013137
  volp,4,8,45,0.0000050527,0.00013382,0.00012831
  volp,5,8,45,0.0000076767,0.00013908,0.00016685
  volp,6,8,45,0.000007229,0.00014091,0.00026087
  volp,7,8,45,0.0000098611,0.00014078,0.00023242
  volp,8,8,45,0.0000091526,0.00013734,0.00026804
  volp,9,8,45,0.000014268,0.00014738,0.00030051
  volp,10,8,45,0.000011628,0.00014301,0.00037612
  volp,11,8,45,0.000016414,0.00014776,0.00035435
  volp,12,8,45,0.0000146,0.00014411,0.00049981
  volp,13,8,45,0.000017277,0.00014724,0.00042092
  volp,14,8,45,0.000016569,0.00014529,0.00044254
  volp,15,8,45,0.000017963,0.00014627,0.00048431
  volp,16,8,45,0.0000187,0.00014706,0.00053557
  volp,17,8,45,0.00002034,0.00014949,0.00054257
  volp,18,8,45,0.000021426,0.00014938,0.00056766
  volp,19,8,45,0.000022731,0.00015184,0.00059876
  volp,20,8,45,0.00002481,0.00015723,0.00067629
  volp,21,8,45,0.000025287,0.00015448,0.00067132
  volp,22,8,45,0.000027204,0.00015795,0.00072651
  volp,23,8,45,0.000028947,0.00016044,0.0007204
  volp,24,8,45,0.000029832,0.00016173,0.00077732
  volp,25,8,45,0.000031075,0.00016069,0.00082721
  volp,26,8,45,0.000034522,0.00016824,0.00088976
  volp,27,8,45,0.000033009,0.00016347,0.00088733
  volp,28,8,45,0.000034062,0.00016201,0.0009065
  volp,29,8,45,0.000035454,0.00016408,0.00092308
  volp,30,8,45,0.000037009,0.000174,0.00099532
  volp,31,8,45,0.000041423,0.00017566,0.0012923
  volp,32,8,45,0.000038978,0.00016812,0.00098144
  volp,33,8,45,0.000039725,0.00016572,0.0011795
  volp,34,8,45,0.000042683,0.00017288,0.0011013
  volp,35,8,45,0.000042726,0.00017107,0.0010915
  volp,36,8,45,0.000044075,0.00017484,0.0011342
  volp,37,8,45,0.000047148,0.00018127,0.0012629
  volp,38,8,45,0.000046763,0.00017502,0.0012224
  volp,39,8,45,0.000047921,0.00017506,0.0012452
  volp,40,8,45,0.000049429,0.00017945,0.0012409
  volp,41,8,45,0.000050564,0.00017828,0.0013009
  volp,42,8,45,0.000054454,0.00018216,0.0013788
  volp,43,8,45,0.000052323,0.00017957,0.0014148
  volp,44,8,45,0.000055359,0.00018602,0.0015609
  volp,45,8,45,0.000056463,0.00018801,0.0017462
  volp,46,8,45,0.000056151,0.00018544,0.0014631
  volp,47,8,45,0.000062687,0.00019177,0.0014723
  volp,48,8,45,0.000059078,0.00018831,0.0015432
  volp,49,8,45,0.000059932,0.00018836,0.0015627
  volp,50,8,45,0.000062378,0.00019169,0.0015761
  volp,51,8,45,0.000063887,0.0002016,0.001727
  volp,52,8,45,0.000063795,0.00018994,0.0016432
  volp,53,8,45,0.000064855,0.00019277,0.0017221
  volp,54,8,45,0.000066231,0.00019357,0.0017378
  volp,55,8,45,0.000067649,0.00019674,0.0017606
  volp,56,8,45,0.000069994,0.00019808,0.0018073
  volp,57,8,45,0.000070116,0.00019686,0.0020344
  volp,58,8,45,0.00007324,0.00020604,0.0019719
  volp,59,8,45,0.000071577,0.0001974,0.0019211
  volp,60,8,45,0.000073365,0.00019935,0.0022977
  volp,61,8,45,0.000074796,0.00020119,0.0019547
  volp,62,8,45,0.000077645,0.00020937,0.0020455
  volp,63,8,45,0.000078496,0.00020829,0.002104
  volp,64,8,45,0.000078801,0.00021119,0.0020053

==> data/transport_assembly_times_2d/transport_assembly_2d_qfree_pruned_polytest.csv <==
quad_free_mode, n_sides, pmax, no_dofs, integral_timer, volume_assembly_timer, face_assembly_timer
  volp,  6,  0,       1, 6.6533E-07, 6.8798E-07, 2.2410E-06
  volp,  6,  1,       3, 1.4062E-06, 1.5800E-06, 4.9870E-06
  volp,  6,  2,       6, 1.1578E-06, 1.9674E-06, 7.4700E-06
  volp,  6,  3,      10, 1.8227E-06, 5.2361E-06, 1.2961E-05
  volp,  6,  4,      15, 2.4108E-06, 9.4561E-06, 2.3054E-05
  volp,  6,  5,      21, 4.0076E-06, 2.0519E-05, 6.1664E-05
  volp,  6,  6,      28, 4.0791E-06, 3.9779E-05, 1.1932E-04
  volp,  6,  7,      36, 5.3071E-06, 7.4308E-05, 1.4858E-04
  volp,  6,  8,      45, 7.4870E-06, 1.3274E-04, 2.0855E-04
  volp,  6,  9,      55, 9.0047E-06, 2.2790E-04, 3.2010E-04
  volp,  6, 10,      66, 1.0192E-05, 3.6824E-04, 4.6386E-04
  volp,  6, 11,      78, 1.3101E-05, 5.9390E-04, 5.7649E-04

==> data/transport_assembly_times_2d/transport_assembly_2d_quadrature.csv <==
quad_free_mode, n_sides, pmax, no_dofs, integral_timer, volume_assembly_timer, face_assembly_timer
  none,  3,  8,      45, 0.0000E+00, 4.5518E-04, 1.9603E-04
  none,  4,  8,      45, 0.0000E+00, 5.9972E-04, 1.3063E-04
  none,  5,  8,      45, 0.0000E+00, 7.8287E-04, 1.7960E-04
  none,  6,  8,      45, 0.0000E+00, 1.0063E-03, 2.1689E-04
  none,  7,  8,      45, 0.0000E+00, 1.1202E-03, 2.1970E-04
  none,  8,  8,      45, 0.0000E+00, 1.2244E-03, 2.5641E-04
  none,  9,  8,      45, 0.0000E+00, 1.4712E-03, 2.8891E-04
  none, 10,  8,      45, 0.0000E+00, 1.5845E-03, 3.2598E-04
  none, 11,  8,      45, 0.0000E+00, 1.7188E-03, 3.6226E-04
  none, 12,  8,      45, 0.0000E+00, 1.9402E-03, 3.7446E-04
  none, 13,  8,      45, 0.0000E+00, 2.0216E-03, 4.6071E-04
  none, 14,  8,      45, 0.0000E+00, 2.1708E-03, 4.4562E-04
  none, 15,  8,      45, 0.0000E+00, 2.3853E-03, 5.9394E-04
  none, 16,  8,      45, 0.0000E+00, 2.5147E-03, 5.0759E-04

==> data/transport_assembly_times_2d/transport_assembly_2d_quadrature_64_p_3.csv <==
quad_free_mode, n_sides, pmax, no_dofs, integral_timer, volume_assembly_timer, face_assembly_timer
  none,  3,  3,      10, 0.0000E+00, 1.8242E-05, 9.7580E-06
  none,  4,  3,      10, 0.0000E+00, 2.2658E-05, 1.4662E-05
  none,  5,  3,      10, 0.0000E+00, 2.8599E-05, 1.3519E-05
  none,  6,  3,      10, 0.0000E+00, 3.4395E-05, 1.5095E-05
  none,  7,  3,      10, 0.0000E+00, 3.9965E-05, 1.6918E-05
  none,  8,  3,      10, 0.0000E+00, 4.5956E-05, 1.9366E-05
  none,  9,  3,      10, 0.0000E+00, 5.1697E-05, 2.0812E-05
  none, 10,  3,      10, 0.0000E+00, 5.6939E-05, 3.4645E-05
  none, 11,  3,      10, 0.0000E+00, 6.1800E-05, 3.9036E-05
  none, 12,  3,      10, 0.0000E+00, 6.7531E-05, 2.6069E-05
  none, 13,  3,      10, 0.0000E+00, 7.2958E-05, 2.7972E-05
  none, 14,  3,      10, 0.0000E+00, 8.0119E-05, 2.9689E-05
  none, 15,  3,      10, 0.0000E+00, 8.4162E-05, 3.2451E-05
  none, 16,  3,      10, 0.0000E+00, 8.8564E-05, 3.3043E-05
  none, 17,  3,      10, 0.0000E+00, 9.6303E-05, 3.6008E-05
  none, 18,  3,      10, 0.0000E+00, 1.0213E-04, 3.6982E-05
  none, 19,  3,      10, 0.0000E+00, 1.0773E-04, 3.8300E-05
  none, 20,  3,      10, 0.0000E+00, 1.1537E-04, 4.0355E-05
  none, 21,  3,      10, 0.0000E+00, 1.1939E-04, 4.2574E-05
  none, 22,  3,      10, 0.0000E+00, 1.2909E-04, 5.8685E-05
  none, 23,  3,      10, 0.0000E+00, 1.3701E-04, 4.5685E-05
  none, 24,  3,      10, 0.0000E+00, 1.4427E-04, 6.3288E-05
  none, 25,  3,      10, 0.0000E+00, 1.4902E-04, 4.8174E-05
  none, 26,  3,      10, 0.0000E+00, 1.5088E-04, 7.8383E-05
  none, 27,  3,      10, 0.0000E+00, 1.6452E-04, 5.4268E-05
  none, 28,  3,      10, 0.0000E+00, 1.6211E-04, 5.4777E-05
  none, 29,  3,      10, 0.0000E+00, 1.7072E-04, 7.3439E-05
  none, 30,  3,      10, 0.0000E+00, 1.7268E-04, 5.8549E-05
  none, 31,  3,      10, 0.0000E+00, 1.7599E-04, 5.9482E-05
  none, 32,  3,      10, 0.0000E+00, 1.7855E-04, 6.0609E-05
  none, 33,  3,      10, 0.0000E+00, 1.8751E-04, 8.8395E-05
  none, 34,  3,      10, 0.0000E+00, 1.9740E-04, 6.5020E-05
  none, 35,  3,      10, 0.0000E+00, 2.0810E-04, 7.9256E-05
  none, 36,  3,      10, 0.0000E+00, 2.1356E-04, 6.9092E-05
  none, 37,  3,      10, 0.0000E+00, 2.1568E-04, 7.0582E-05
  none, 38,  3,      10, 0.0000E+00, 2.1709E-04, 7.3298E-05
  none, 39,  3,      10, 0.0000E+00, 2.2436E-04, 7.4374E-05
  none, 40,  3,      10, 0.0000E+00, 2.2717E-04, 7.5547E-05
  none, 41,  3,      10, 0.0000E+00, 2.4625E-04, 1.0396E-04
  none, 42,  3,      10, 0.0000E+00, 2.5180E-04, 7.9397E-05
  none, 43,  3,      10, 0.0000E+00, 2.4242E-04, 9.1771E-05
  none, 44,  3,      10, 0.0000E+00, 2.5593E-04, 9.7951E-05
  none, 45,  3,      10, 0.0000E+00, 2.5666E-04, 9.4932E-05
  none, 46,  3,      10, 0.0000E+00, 2.6323E-04, 1.0073E-04
  none, 47,  3,      10, 0.0000E+00, 2.7497E-04, 8.8698E-05
  none, 48,  3,      10, 0.0000E+00, 2.8039E-04, 1.2976E-04
  none, 49,  3,      10, 0.0000E+00, 2.8348E-04, 9.1301E-05
  none, 50,  3,      10, 0.0000E+00, 2.8032E-04, 9.4375E-05
  none, 51,  3,      10, 0.0000E+00, 2.9224E-04, 9.4737E-05
  none, 52,  3,      10, 0.0000E+00, 2.9862E-04, 9.3639E-05
  none, 53,  3,      10, 0.0000E+00, 3.0722E-04, 1.0872E-04
  none, 54,  3,      10, 0.0000E+00, 3.0463E-04, 1.0012E-04
  none, 55,  3,      10, 0.0000E+00, 3.1481E-04, 1.0353E-04
  none, 56,  3,      10, 0.0000E+00, 3.1796E-04, 1.0374E-04
  none, 57,  3,      10, 0.0000E+00, 3.2260E-04, 1.1863E-04
  none, 58,  3,      10, 0.0000E+00, 3.2766E-04, 1.0524E-04
  none, 59,  3,      10, 0.0000E+00, 3.2918E-04, 1.1816E-04
  none, 60,  3,      10, 0.0000E+00, 3.3398E-04, 1.0803E-04
  none, 61,  3,      10, 0.0000E+00, 3.3877E-04, 1.1109E-04
  none, 62,  3,      10, 0.0000E+00, 3.4453E-04, 1.2376E-04
  none, 63,  3,      10, 0.0000E+00, 3.5458E-04, 1.2519E-04
  none, 64,  3,      10, 0.0000E+00, 3.5819E-04, 1.1801E-04

==> data/transport_assembly_times_2d/transport_assembly_2d_quadrature_64_p_4.csv <==
quad_free_mode, n_sides, pmax, no_dofs, integral_timer, volume_assembly_timer, face_assembly_timer
  none,  3,  4,      15, 0.0000E+00, 3.5259E-05, 1.5330E-05
  none,  4,  4,      15, 0.0000E+00, 4.5639E-05, 1.8583E-05
  none,  5,  4,      15, 0.0000E+00, 5.9039E-05, 2.2747E-05
  none,  6,  4,      15, 0.0000E+00, 6.8764E-05, 2.5710E-05
  none,  7,  4,      15, 0.0000E+00, 8.0678E-05, 3.0633E-05
  none,  8,  4,      15, 0.0000E+00, 9.3470E-05, 4.9795E-05
  none,  9,  4,      15, 0.0000E+00, 1.0560E-04, 4.9312E-05
  none, 10,  4,      15, 0.0000E+00, 1.2104E-04, 4.0601E-05
  none, 11,  4,      15, 0.0000E+00, 1.3408E-04, 7.4017E-05
  none, 12,  4,      15, 0.0000E+00, 1.4209E-04, 6.1142E-05
  none, 13,  4,      15, 0.0000E+00, 1.5775E-04, 5.9037E-05
  none, 14,  4,      15, 0.0000E+00, 1.6581E-04, 5.3688E-05
  none, 15,  4,      15, 0.0000E+00, 1.7845E-04, 7.0977E-05
  none, 16,  4,      15, 0.0000E+00, 1.8528E-04, 7.4592E-05
  none, 17,  4,      15, 0.0000E+00, 1.9485E-04, 6.4961E-05
  none, 18,  4,      15, 0.0000E+00, 2.1057E-04, 6.9342E-05
  none, 19,  4,      15, 0.0000E+00, 2.2621E-04, 8.3654E-05
  none, 20,  4,      15, 0.0000E+00, 2.4557E-04, 9.0205E-05
  none, 21,  4,      15, 0.0000E+00, 2.4790E-04, 7.8124E-05
  none, 22,  4,      15, 0.0000E+00, 2.5282E-04, 8.0716E-05
  none, 23,  4,      15, 0.0000E+00, 2.6686E-04, 8.6252E-05
  none, 24,  4,      15, 0.0000E+00, 2.8721E-04, 8.8963E-05
  none, 25,  4,      15, 0.0000E+00, 2.9628E-04, 1.0480E-04
  none, 26,  4,      15, 0.0000E+00, 2.9752E-04, 1.2968E-04
  none, 27,  4,      15, 0.0000E+00, 3.1160E-04, 1.0013E-04
  none, 28,  4,      15, 0.0000E+00, 3.3283E-04, 1.1499E-04
  none, 29,  4,      15, 0.0000E+00, 3.5125E-04, 1.0654E-04
  none, 30,  4,      15, 0.0000E+00, 3.4524E-04, 1.2174E-04
  none, 31,  4,      15, 0.0000E+00, 3.5571E-04, 1.2539E-04
  none, 32,  4,      15, 0.0000E+00, 3.8815E-04, 1.1730E-04
  none, 33,  4,      15, 0.0000E+00, 3.9849E-04, 1.2123E-04
  none, 34,  4,      15, 0.0000E+00, 4.0566E-04, 1.3940E-04
  none, 35,  4,      15, 0.0000E+00, 4.1631E-04, 1.3008E-04
  none, 36,  4,      15, 0.0000E+00, 4.2154E-04, 1.3087E-04
  none, 37,  4,      15, 0.0000E+00, 4.4772E-04, 1.4884E-04
  none, 38,  4,      15, 0.0000E+00, 4.5436E-04, 1.3759E-04
  none, 39,  4,      15, 0.0000E+00, 4.5066E-04, 1.4238E-04
  none, 40,  4,      15, 0.0000E+00, 4.6491E-04, 1.4559E-04
  none, 41,  4,      15, 0.0000E+00, 4.8855E-04, 1.6089E-04
  none, 42,  4,      15, 0.0000E+00, 4.9665E-04, 1.5304E-04
  none, 43,  4,      15, 0.0000E+00, 5.1370E-04, 1.7251E-04
  none, 44,  4,      15, 0.0000E+00, 5.1749E-04, 1.9071E-04
  none, 45,  4,      15, 0.0000E+00, 5.9568E-04, 1.6524E-04
  none, 46,  4,      15, 0.0000E+00, 5.4605E-04, 1.6077E-04
  none, 47,  4,      15, 0.0000E+00, 5.4607E-04, 1.8019E-04
  none, 48,  4,      15, 0.0000E+00, 5.6977E-04, 1.7318E-04
  none, 49,  4,      15, 0.0000E+00, 5.7170E-04, 1.7833E-04
  none, 50,  4,      15, 0.0000E+00, 5.8937E-04, 1.7954E-04
  none, 51,  4,      15, 0.0000E+00, 5.9916E-04, 1.9294E-04
  none, 52,  4,      15, 0.0000E+00, 6.1118E-04, 1.8742E-04
  none, 53,  4,      15, 0.0000E+00, 6.3512E-04, 1.9072E-04
  none, 54,  4,      15, 0.0000E+00, 6.4512E-04, 2.0294E-04
  none, 55,  4,      15, 0.0000E+00, 6.4708E-04, 2.0298E-04
  none, 56,  4,      15, 0.0000E+00, 6.8154E-04, 2.4648E-04
  none, 57,  4,      15, 0.0000E+00, 6.9209E-04, 2.5474E-04
  none, 58,  4,      15, 0.0000E+00, 6.8852E-04, 2.0332E-04
  none, 59,  4,      15, 0.0000E+00, 6.7985E-04, 2.2064E-04
  none, 60,  4,      15, 0.0000E+00, 6.8206E-04, 2.0967E-04
  none, 61,  4,      15, 0.0000E+00, 7.0920E-04, 2.1387E-04
  none, 62,  4,      15, 0.0000E+00, 7.2495E-04, 2.2205E-04
  none, 63,  4,      15, 0.0000E+00, 7.4691E-04, 2.3417E-04
  none, 64,  4,      15, 0.0000E+00, 7.5109E-04, 2.3813E-04

==> data/transport_assembly_times_2d/transport_assembly_2d_quadrature_64_p_8.csv <==
quad_free_mode, n_sides, pmax, no_dofs, integral_timer, volume_assembly_timer, face_assembly_timer
  none,3,8,45,0,0.00045521,0.00011667
  none,4,8,45,0,0.0006204,0.00013118
  none,5,8,45,0,0.00083343,0.00019153
  none,6,8,45,0,0.0010049,0.0002118
  none,7,8,45,0,0.0011602,0.0002192
  none,8,8,45,0,0.0013315,0.00025618
  none,9,8,45,0,0.0015759,0.00032404
  none,10,8,45,0,0.0017323,0.00031955
  none,11,8,45,0,0.0018916,0.00048295
  none,12,8,45,0,0.0018759,0.0003755
  none,13,8,45,0,0.002146,0.00042352
  none,14,8,45,0,0.0023918,0.00047383
  none,15,8,45,0,0.0023777,0.00048491
  none,16,8,45,0,0.0025234,0.0005276
  none,17,8,45,0,0.0026687,0.00060231
  none,18,8,45,0,0.0028192,0.00056981
  none,19,8,45,0,0.0032539,0.00059869
  none,20,8,45,0,0.0033119,0.00095623
  none,21,8,45,0,0.0035759,0.00070262
  none,22,8,45,0,0.003645,0.00079204
  none,23,8,45,0,0.0043599,0.00075866
  none,24,8,45,0,0.0040589,0.00083696
  none,25,8,45,0,0.0042547,0.0008026
  none,26,8,45,0,0.0046657,0.00084799
  none,27,8,45,0,0.0052305,0.00085776
  none,28,8,45,0,0.0049241,0.00088608
  none,29,8,45,0,0.0055121,0.0010326
  none,30,8,45,0,0.0053737,0.0011177
  none,31,8,45,0,0.0058205,0.0010965
  none,32,8,45,0,0.0065378,0.0012396
  none,33,8,45,0,0.00627,0.0010999
  none,34,8,45,0,0.0060373,0.0011471
  none,35,8,45,0,0.0067535,0.0010965
  none,36,8,45,0,0.0059887,0.0011458
  none,37,8,45,0,0.0066191,0.0012187
  none,38,8,45,0,0.0068387,0.0013423
  none,39,8,45,0,0.0068771,0.001239
  none,40,8,45,0,0.0069242,0.0012609
  none,41,8,45,0,0.0076005,0.0014108
  none,42,8,45,0,0.0074579,0.0013574
  none,43,8,45,0,0.0077901,0.0015206
  none,44,8,45,0,0.0078814,0.0015097
  none,45,8,45,0,0.0086703,0.0017463
  none,46,8,45,0,0.008475,0.0015228
  none,47,8,45,0,0.0085612,0.0014493
  none,48,8,45,0,0.0086121,0.0015434
  none,49,8,45,0,0.0097783,0.001641
  none,50,8,45,0,0.0090141,0.0017
  none,51,8,45,0,0.0093883,0.0020066
  none,52,8,45,0,0.0090894,0.0017008
  none,53,8,45,0,0.0097171,0.0018227
  none,54,8,45,0,0.0097776,0.001804
  none,55,8,45,0,0.010423,0.0017855
  none,56,8,45,0,0.0094512,0.0018119
  none,57,8,45,0,0.01047,0.0017869
  none,58,8,45,0,0.010924,0.0018582
  none,59,8,45,0,0.010522,0.0018812
  none,60,8,45,0,0.010141,0.0019693
  none,61,8,45,0,0.011497,0.0019836
  none,62,8,45,0,0.010609,0.0020942
  none,63,8,45,0,0.012265,0.0019697
  none,64,8,45,0,0.014077,0.0020937

==> data/transport_assembly_times_2d/transport_assembly_2d_quadrature_polytest.csv <==
quad_free_mode, n_sides, pmax, no_dofs, integral_timer, volume_assembly_timer, face_assembly_timer
  none,  6,  0,       1, 0.0000E+00, 3.3288E-06, 5.7980E-06
  none,  6,  1,       3, 0.0000E+00, 7.7843E-06, 7.0450E-06
  none,  6,  2,       6, 0.0000E+00, 1.7500E-05, 9.8440E-06
  none,  6,  3,      10, 0.0000E+00, 3.3675E-05, 1.5070E-05
  none,  6,  4,      15, 0.0000E+00, 6.9436E-05, 2.5762E-05
  none,  6,  5,      21, 0.0000E+00, 1.3452E-04, 6.4288E-05
  none,  6,  6,      28, 0.0000E+00, 2.7002E-04, 9.0258E-05
  none,  6,  7,      36, 0.0000E+00, 5.0386E-04, 1.5178E-04
  none,  6,  8,      45, 0.0000E+00, 9.1234E-04, 2.0650E-04
  none,  6,  9,      55, 0.0000E+00, 1.7627E-03, 2.8686E-04
  none,  6, 10,      66, 0.0000E+00, 3.1647E-03, 5.0029E-04
  none,  6, 11,      78, 0.0000E+00, 5.7832E-03, 5.7990E-04

==> data/transport_assembly_times_3d/transport_assembly_3d_qfree_agglomtets.csv <==
quad_free_mode, no_eles, pmax, no_dofs, integral_timer, volume_assembly_timer, face_assembly_timer
volume,       4,  0,       4, 4.5272E-05, 4.5672E-05, 3.6221E-05
volume,       4,  1,      16, 8.7692E-05, 9.0717E-05, 8.5201E-05
volume,       4,  2,      40, 1.9519E-04, 2.1314E-04, 2.5659E-04
volume,       4,  3,      80, 3.4222E-04, 4.3838E-04, 9.7717E-04
volume,       4,  4,     140, 6.0944E-04, 9.8126E-04, 3.1808E-03
volume,      38,  0,      38, 3.5574E-04, 3.5895E-04, 2.1643E-04
volume,      38,  1,     152, 7.7001E-04, 7.9076E-04, 5.5717E-04
volume,      38,  2,     380, 1.5893E-03, 1.7309E-03, 2.1198E-03
volume,      38,  3,     760, 3.0026E-03, 3.7368E-03, 8.3032E-03
volume,      38,  4,    1330, 5.2648E-03, 8.5104E-03, 2.8514E-02
volume,     307,  0,     307, 2.6056E-03, 2.6249E-03, 1.2399E-03
volume,     307,  1,    1228, 5.5442E-03, 5.6931E-03, 3.6517E-03
volume,     307,  2,    3070, 1.1656E-02, 1.2687E-02, 1.4589E-02
volume,     307,  3,    6140, 2.3204E-02, 2.8950E-02, 6.1102E-02
volume,     307,  4,   10745, 4.1087E-02, 6.6612E-02, 2.2339E-01
volume,    2457,  0,    2457, 2.1919E-02, 2.2077E-02, 9.0656E-03
volume,    2457,  1,    9828, 4.3656E-02, 4.4817E-02, 2.6723E-02
volume,    2457,  2,   24570, 9.1985E-02, 1.0020E-01, 1.1106E-01
volume,    2457,  3,   49140, 1.8303E-01, 2.2827E-01, 4.8399E-01
volume,    2457,  4,   85995, 3.2613E-01, 5.3160E-01, 1.7748E+00
volume,   19660,  0,   19660, 1.7550E-01, 1.7672E-01, 7.0200E-02
volume,   19660,  1,   78640, 3.5131E-01, 3.6040E-01, 2.1153E-01
volume,   19660,  2,  196600, 7.4515E-01, 8.1145E-01, 8.9599E-01
volume,   19660,  3,  393200, 1.4867E+00, 1.8472E+00, 3.8956E+00
volume,   19660,  4,  688100, 2.6380E+00, 4.2861E+00, 1.4333E+01

==> data/transport_assembly_times_3d/transport_assembly_3d_qfree_pruned_agglomtets.csv <==
quad_free_mode, no_eles, pmax, no_dofs, integral_timer, volume_assembly_timer, face_assembly_timer
  volp,       4,  0,       4, 3.7088E-05, 3.7631E-05, 3.6829E-05
  volp,       4,  1,      16, 5.4265E-05, 5.7140E-05, 8.5866E-05
  volp,       4,  2,      40, 9.1346E-05, 1.0929E-04, 2.5579E-04
  volp,       4,  3,      80, 1.6222E-04, 2.5545E-04, 9.8136E-04
  volp,       4,  4,     140, 2.4756E-04, 6.2820E-04, 3.1725E-03
  volp,      38,  0,      38, 2.8895E-04, 2.9153E-04, 2.1648E-04
  volp,      38,  1,     152, 4.5130E-04, 4.7278E-04, 5.5983E-04
  volp,      38,  2,     380, 7.6676E-04, 9.1455E-04, 2.0165E-03
  volp,      38,  3,     760, 1.2524E-03, 1.9847E-03, 8.0489E-03
  volp,      38,  4,    1330, 1.9114E-03, 5.1180E-03, 2.8662E-02
  volp,     307,  0,     307, 2.0201E-03, 2.0390E-03, 1.2774E-03
  volp,     307,  1,    1228, 3.1994E-03, 3.3371E-03, 3.7530E-03
  volp,     307,  2,    3070, 5.5029E-03, 6.5609E-03, 1.4743E-02
  volp,     307,  3,    6140, 9.9395E-03, 1.5697E-02, 6.2084E-02
  volp,     307,  4,   10745, 1.5453E-02, 4.1528E-02, 2.2367E-01
  volp,    2457,  0,    2457, 1.6717E-02, 1.6865E-02, 9.1277E-03
  volp,    2457,  1,    9828, 2.6491E-02, 2.7638E-02, 2.6956E-02
  volp,    2457,  2,   24570, 4.4103E-02, 5.2314E-02, 1.1145E-01
  volp,    2457,  3,   49140, 7.9390E-02, 1.2540E-01, 4.8491E-01
  volp,    2457,  4,   85995, 1.2295E-01, 3.2821E-01, 1.7704E+00
  volp,   19660,  0,   19660, 1.3413E-01, 1.3535E-01, 6.7758E-02
  volp,   19660,  1,   78640, 2.0647E-01, 2.1517E-01, 2.1188E-01
  volp,   19660,  2,  196600, 3.5562E-01, 4.2111E-01, 8.8388E-01
  volp,   19660,  3,  393200, 6.4008E-01, 1.0096E+00, 3.9204E+00
  volp,   19660,  4,  688100, 1.0089E+00, 2.6583E+00, 1.4354E+01

==> data/transport_assembly_times_3d/transport_assembly_3d_qfree_pruned_tets.csv <==
quad_free_mode, no_eles, pmax, no_dofs, integral_timer, volume_assembly_timer, face_assembly_timer
  volp,       6,  0,       6, 1.9337E-05, 1.9901E-05, 1.3010E-05
  volp,       6,  1,      24, 2.1014E-05, 2.4580E-05, 2.7827E-05
  volp,       6,  2,      60, 3.1368E-05, 5.5901E-05, 7.9040E-05
  volp,       6,  3,     120, 4.4362E-05, 1.7542E-04, 2.8635E-04
  volp,       6,  4,     210, 6.2170E-05, 6.0318E-04, 9.3562E-04
  volp,      48,  0,      48, 7.1661E-05, 7.4493E-05, 5.9861E-05
  volp,      48,  1,     192, 9.8906E-05, 1.2140E-04, 1.5503E-04
  volp,      48,  2,     480, 1.5550E-04, 3.2268E-04, 5.9982E-04
  volp,      48,  3,     960, 2.5484E-04, 1.1861E-03, 2.1173E-03
  volp,      48,  4,    1680, 4.2408E-04, 4.5304E-03, 7.4097E-03
  volp,     384,  0,     384, 5.1822E-04, 5.3986E-04, 3.8238E-04
  volp,     384,  1,    1536, 7.1403E-04, 8.8824E-04, 1.0470E-03
  volp,     384,  2,    3840, 1.2420E-03, 2.5797E-03, 3.9484E-03
  volp,     384,  3,    7680, 1.8026E-03, 8.9724E-03, 1.6063E-02
  volp,     384,  4,   13440, 3.0248E-03, 3.4920E-02, 5.7160E-02
  volp,    3072,  0,    3072, 4.0497E-03, 4.2258E-03, 2.3106E-03
  volp,    3072,  1,   12288, 5.6071E-03, 7.0191E-03, 7.1440E-03
  volp,    3072,  2,   30720, 9.1364E-03, 1.9229E-02, 2.8839E-02
  volp,    3072,  3,   61440, 1.3952E-02, 7.0607E-02, 1.2522E-01
  volp,    3072,  4,  107520, 2.3477E-02, 2.7538E-01, 4.5972E-01
  volp,   24576,  0,   24576, 3.1205E-02, 3.2518E-02, 1.5989E-02
  volp,   24576,  1,   98304, 4.3727E-02, 5.4361E-02, 5.3219E-02
  volp,   24576,  2,  245760, 7.2012E-02, 1.5297E-01, 2.2925E-01
  volp,   24576,  3,  491520, 1.1175E-01, 5.5596E-01, 9.9624E-01
  volp,   24576,  4,  860160, 1.8765E-01, 2.1990E+00, 3.6884E+00

==> data/transport_assembly_times_3d/transport_assembly_3d_qfree_tets.csv <==
quad_free_mode, no_eles, pmax, no_dofs, integral_timer, volume_assembly_timer, face_assembly_timer
volume,       6,  0,       6, 2.4926E-05, 2.5521E-05, 1.3465E-05
volume,       6,  1,      24, 3.5647E-05, 3.9071E-05, 2.8522E-05
volume,       6,  2,      60, 6.3102E-05, 8.8301E-05, 7.8136E-05
volume,       6,  3,     120, 1.1175E-04, 2.4186E-04, 2.8716E-04
volume,       6,  4,     210, 1.8889E-04, 7.3476E-04, 9.2790E-04
volume,      48,  0,      48, 1.0816E-04, 1.1133E-04, 5.9941E-05
volume,      48,  1,     192, 2.0676E-04, 2.2966E-04, 1.5715E-04
volume,      48,  2,     480, 4.2202E-04, 8.8174E-04, 5.3267E-04
volume,      48,  3,     960, 8.2232E-04, 1.7737E-03, 2.1752E-03
volume,      48,  4,    1680, 1.4290E-03, 5.5530E-03, 7.1749E-03
volume,     384,  0,     384, 8.1476E-04, 8.3869E-04, 3.8611E-04
volume,     384,  1,    1536, 1.5616E-03, 1.7397E-03, 1.0468E-03
volume,     384,  2,    3840, 3.2991E-03, 4.7029E-03, 4.0587E-03
volume,     384,  3,    7680, 5.9819E-03, 1.3066E-02, 1.5800E-02
volume,     384,  4,   13440, 1.0750E-02, 4.2360E-02, 5.7231E-02
volume,    3072,  0,    3072, 6.8287E-03, 7.0494E-03, 2.6929E-03
volume,    3072,  1,   12288, 1.3476E-02, 1.7816E-02, 7.0206E-03
volume,    3072,  2,   30720, 2.5008E-02, 3.5065E-02, 2.8782E-02
volume,    3072,  3,   61440, 4.7363E-02, 1.0403E-01, 1.2510E-01
volume,    3072,  4,  107520, 8.6211E-02, 3.3809E-01, 4.5867E-01
volume,   24576,  0,   24576, 4.8521E-02, 4.9995E-02, 1.8545E-02
volume,   24576,  1,   98304, 9.5595E-02, 1.0634E-01, 5.3333E-02
volume,   24576,  2,  245760, 1.9898E-01, 2.7949E-01, 2.2356E-01
volume,   24576,  3,  491520, 3.7750E-01, 8.2891E-01, 9.9564E-01
volume,   24576,  4,  860160, 6.8734E-01, 2.6952E+00, 3.6817E+00

==> data/transport_assembly_times_3d/transport_assembly_3d_quadrature_agglomtets.csv <==
quad_free_mode, no_eles, pmax, no_dofs, integral_timer, volume_assembly_timer, face_assembly_timer
  none,       4,  0,       4, 0.0000E+00, 1.0771E-04, 3.1215E-05
  none,       4,  1,      16, 0.0000E+00, 3.7579E-04, 8.1288E-05
  none,       4,  2,      40, 0.0000E+00, 1.2833E-03, 2.5353E-04
  none,       4,  3,      80, 0.0000E+00, 4.1309E-03, 9.6610E-04
  none,       4,  4,     140, 0.0000E+00, 1.6812E-02, 3.1130E-03
  none,      38,  0,      38, 0.0000E+00, 7.7518E-04, 2.1070E-04
  none,      38,  1,     152, 0.0000E+00, 2.5569E-03, 5.7814E-04
  none,      38,  2,     380, 0.0000E+00, 1.5653E-02, 5.1699E-03
  none,      38,  3,     760, 0.0000E+00, 2.7589E-02, 8.3384E-03
  none,      38,  4,    1330, 0.0000E+00, 9.8472E-02, 2.8578E-02
  none,     307,  0,     307, 0.0000E+00, 4.9978E-03, 1.2551E-03
  none,     307,  1,    1228, 0.0000E+00, 1.8239E-02, 3.6259E-03
  none,     307,  2,    3070, 0.0000E+00, 5.9044E-02, 1.4430E-02
  none,     307,  3,    6140, 0.0000E+00, 2.0782E-01, 6.1554E-02
  none,     307,  4,   10745, 0.0000E+00, 7.7645E-01, 2.2345E-01
  none,    2457,  0,    2457, 0.0000E+00, 3.7355E-02, 9.0116E-03
  none,    2457,  1,    9828, 0.0000E+00, 1.4325E-01, 2.6679E-02
  none,    2457,  2,   24570, 0.0000E+00, 4.6768E-01, 1.1127E-01
  none,    2457,  3,   49140, 0.0000E+00, 1.6602E+00, 4.9071E-01
  none,    2457,  4,   85995, 0.0000E+00, 6.1366E+00, 1.7743E+00
  none,   19660,  0,   19660, 0.0000E+00, 2.9416E-01, 6.8625E-02
  none,   19660,  1,   78640, 0.0000E+00, 1.1258E+00, 2.0976E-01
  none,   19660,  2,  196600, 0.0000E+00, 3.7037E+00, 8.8101E-01
  none,   19660,  3,  393200, 0.0000E+00, 1.3094E+01, 3.8843E+00
  none,   19660,  4,  688100, 0.0000E+00, 4.8516E+01, 1.4341E+01

==> data/transport_assembly_times_3d/transport_assembly_3d_quadrature_tets.csv <==
quad_free_mode, no_eles, pmax, no_dofs, integral_timer, volume_assembly_timer, face_assembly_timer
  none,       6,  0,       6, 0.0000E+00, 2.4355E-05, 8.6190E-06
  none,       6,  1,      24, 0.0000E+00, 5.7128E-05, 2.4314E-05
  none,       6,  2,      60, 0.0000E+00, 1.5655E-04, 8.1399E-05
  none,       6,  3,     120, 0.0000E+00, 4.8316E-04, 3.4826E-04
  none,       6,  4,     210, 0.0000E+00, 1.7870E-03, 9.3414E-04
  none,      48,  0,      48, 0.0000E+00, 1.2439E-04, 5.5628E-05
  none,      48,  1,     192, 0.0000E+00, 3.6721E-04, 1.5422E-04
  none,      48,  2,     480, 0.0000E+00, 1.0848E-03, 6.1799E-04
  none,      48,  3,     960, 0.0000E+00, 3.6254E-03, 2.4454E-03
  none,      48,  4,    1680, 0.0000E+00, 1.2544E-02, 7.5708E-03
  none,     384,  0,     384, 0.0000E+00, 7.6655E-04, 3.6829E-04
  none,     384,  1,    1536, 0.0000E+00, 2.6497E-03, 1.0173E-03
  none,     384,  2,    3840, 0.0000E+00, 8.7805E-03, 4.4040E-03
  none,     384,  3,    7680, 0.0000E+00, 2.5873E-02, 1.5956E-02
  none,     384,  4,   13440, 0.0000E+00, 9.0804E-02, 5.7330E-02
  none,    3072,  0,    3072, 0.0000E+00, 8.1123E-03, 2.2661E-03
  none,    3072,  1,   12288, 0.0000E+00, 1.9341E-02, 7.0003E-03
  none,    3072,  2,   30720, 0.0000E+00, 5.8028E-02, 2.8751E-02
  none,    3072,  3,   61440, 0.0000E+00, 1.9862E-01, 1.2502E-01
  none,    3072,  4,  107520, 0.0000E+00, 7.2746E-01, 4.5810E-01
  none,   24576,  0,   24576, 0.0000E+00, 3.9660E-02, 1.9090E-02
  none,   24576,  1,   98304, 0.0000E+00, 1.4583E-01, 5.3508E-02
  none,   24576,  2,  245760, 0.0000E+00, 4.6028E-01, 2.2437E-01
  none,   24576,  3,  491520, 0.0000E+00, 1.5865E+00, 9.9469E-01
  none,   24576,  4,  860160, 0.0000E+00, 5.7579E+00, 3.6609E+00
